On PAC-Bayesian Bounds for Random Forests

Existing guarantees in terms of rigorous upper bounds on the generalization error for the original random forest algorithm, one of the most frequently used machine learning methods, are unsatisfying. We discuss and evaluate various PAC-Bayesian approaches to derive such bounds. The bounds do not require additional hold-out data, because the out-of-bag samples from the bagging in the training process can be exploited. A random forest predicts by taking a majority vote of an ensemble of decision trees. The first approach is to bound the error of the vote by twice the error of the corresponding Gibbs classifier (classifying with a single member of the ensemble selected at random). However, this approach does not take into account the effect of averaging out of errors of individual classifiers when taking the majority vote. This effect provides a significant boost in performance when the errors are independent or negatively correlated, but when the correlations are strong the advantage from taking the majority vote is small. The second approach based on PAC-Bayesian C-bounds takes dependencies between ensemble members into account, but it requires estimating correlations between the errors of the individual classifiers. When the correlations are high or the estimation is poor, the bounds degrade. In our experiments, we compute generalization bounds for random forests on various benchmark data sets. Because the individual decision trees already perform well, their predictions are highly correlated and the C-bounds do not lead to satisfactory results. For the same reason, the bounds based on the analysis of Gibbs classifiers are typically superior and often reasonably tight. Bounds based on a validation set coming at the cost of a smaller training set gave better performance guarantees, but worse performance in most experiments.

==> figs/complex/complex-noval-letterAB-full.csv <==
depth;gibbs;disagree;test;p0;p1;p2
9;0.0175375223368;0.0258896588347;0.0102827763496;0.122774609695;0.241728478342;0.401681331593
8;0.0175733646307;0.0259702295754;0.0102827763496;0.122896896151;0.241937023477;0.40165020984
7;0.0177503434311;0.0260463776261;0.0102827763496;0.123499943528;0.242999157731;0.403099686901
6;0.0178223542482;0.0256969691323;0.0102827763496;0.123744954503;0.243470740621;0.405197724854
5;0.0203433885661;0.0272787615429;0.0102827763496;0.132199053431;0.258211441605;0.421480562089
4;0.024317338999;0.0309752555027;0.0115681233933;0.14510475766;0.280190748425;0.44046217392
3;0.0332905415376;0.0393330185236;0.0218508997429;0.172835690248;0.325771345197;0.478269899605
2;0.0574694552834;0.0635005851052;0.0295629820051;0.241670050719;0.429341781748;0.561419664053
1;0.097007831379;0.0737884744109;0.0912596401028;0.344580323278;0.573888892784;0.724157221496


==> figs/complex/complex-noval-letterAB.csv <==
depth;gibbs;disagree;test;p0;p1;p2
21;0.0442871622282;0.0699290102682;0.0025706940874;0.20496714379;0.368788691133;0.456237619129
20;0.0443043443588;0.0699588727659;0.0025706940874;0.205016123817;0.368856014881;0.456288473457
19;0.0442524975801;0.069891392937;0.0025706940874;0.204868317183;0.368643467987;0.45609588801
18;0.0442699800976;0.0699003375641;0.0025706940874;0.204918160393;0.36872086234;0.456288294351
17;0.0443750145069;0.0701016940694;0.0025706940874;0.205217543402;0.369124494146;0.456374923759
16;0.0441436311928;0.0696062239137;0.0025706940874;0.204557857012;0.368256046922;0.456319063239
15;0.044333348029;0.0699431294817;0.0025706940874;0.205098795129;0.36899701032;0.45670815929
14;0.0438304230222;0.0692912482184;0.0025706940874;0.203663904863;0.366930214605;0.455283751229
13;0.0440699762107;0.0693425954301;0.00514138817481;0.204347734073;0.368022584665;0.456557461645
12;0.0433550864455;0.0678074396244;0.00385604113111;0.2023050356;0.365320424945;0.456476364446
11;0.0450797597045;0.0699885925421;0.00514138817481;0.207223073615;0.372428732459;0.461573582845
10;0.0463471888977;0.0715057805945;0.00771208226221;0.21081601994;0.377616983278;0.466719748586
9;0.0495436093395;0.0747825184523;0.0102827763496;0.21980223026;0.390685849846;0.48023169307
8;0.0523076446799;0.0762360616485;0.0167095115681;0.227491881858;0.402313280447;0.495977279224
7;0.0555461507823;0.0807685440653;0.0205655526992;0.236413569038;0.414435015769;0.503998820137
6;0.0637160011909;0.090256979157;0.0347043701799;0.25854497394;0.444547283334;0.530957642586
5;0.0745337816084;0.102922905187;0.0424164524422;0.287146157407;0.481888096619;0.561812332992
4;0.0972962281693;0.136135835666;0.0526992287918;0.345302855904;0.549839487754;0.608999609303
3;0.118776503868;0.16589614853;0.0629820051414;0.398275145987;0.607568130218;0.655223746249
2;0.179381878865;0.24674213222;0.0745501285347;0.540926023484;0.745923411715;0.778636338773
1;0.278510568754;0.355505595013;0.114395886889;0.760219736593;0.917516619508;0.955686318915


==> figs/complex/complex-noval-mushroom-full.csv <==
depth;gibbs;disagree;test;p0;p1;p2
10;0.000227059269188;0.000319209770698;0.0;0.0114519776376;0.0247426846933;0.0780626033363
9;0.000246019538586;0.000356303567793;0.0;0.0115777120893;0.0249965063515;0.0780794251977
8;0.00045913560996;0.000480234898886;0.000492368291482;0.0128692576158;0.0276031271416;0.0808882361343
7;0.00190775977746;0.00187445493417;0.000492368291482;0.0195498430287;0.0410261978942;0.0919422942218
6;0.00371678924235;0.00222659668352;0.00566223535204;0.0262986219526;0.0544613471549;0.109840458876
5;0.00662765766837;0.0039354769236;0.00615460364353;0.0358915605273;0.073294716948;0.128531195063
4;0.00887711605261;0.0028664025453;0.0120630231413;0.0427655086385;0.0867391427695;0.150288199541
3;0.012141335912;0.00165200264499;0.0128015755785;0.0522547462509;0.10505500226;0.177036218965
2;0.014234242243;0.0;0.0152634170359;0.0581277473727;0.116280011254;0.195152442671
1;0.0434809894378;0.0;0.0489906450025;0.132756120839;0.25232673569;0.347348589386


==> figs/complex/complex-noval-mushroom.csv <==
depth;gibbs;disagree;test;p0;p1;p2
22;0.00151861794347;0.00282740467186;0.0;0.0179379244008;0.0377887871116;0.0791723529709
21;0.00151728015083;0.00282588966208;0.0;0.0179322309031;0.0377774062331;0.0791615501485
20;0.0015307916292;0.0028525133469;0.0;0.0179896812884;0.0378919783085;0.0791688103194
19;0.00152981486817;0.00284768164639;0.0;0.0179855320612;0.0378837714798;0.0791906196914
18;0.00155523495342;0.00289459625907;0.0;0.0180933179013;0.038098717817;0.0792294147245
17;0.00159927499084;0.00298147595533;0.0;0.0182791032702;0.0384687752245;0.0792547892144
16;0.00171110127641;0.00320127225917;0.0;0.0187456871958;0.0393963110562;0.0792863129592
15;0.00197175698386;0.00369440610266;0.0;0.0198074309367;0.0414966850348;0.0795621865718
14;0.00239662233277;0.00451187581527;0.0;0.0214737002146;0.0447542274591;0.0799393242728
13;0.00328161792084;0.00621101447508;0.0;0.0247553003767;0.0510003580843;0.0807078321224
12;0.00486451726431;0.00917308799727;0.0;0.0302085624022;0.0608534496659;0.0826232987132
11;0.00744986268625;0.0139129288348;0.0;0.0384445774445;0.0746009137541;0.0862189904925
10;0.0123662143338;0.0223581819977;0.0;0.0528926003972;0.0965563357024;0.0958532359365
9;0.0195151363102;0.0341611916378;0.0;0.0724442948393;0.123347460828;0.110211308479
8;0.0287454130622;0.0477888747466;0.0;0.0963393342893;0.154526962417;0.133263883787
7;0.0437049546833;0.0681303736654;0.000246184145741;0.133298227065;0.200677388927;0.172045359469
6;0.0628378822622;0.0923445003019;0.00640078778927;0.17873704387;0.255402327081;0.221670441549
5;0.0894960942757;0.124192554193;0.041851304776;0.240024835045;0.326885203639;0.289799426863
4;0.125659845081;0.168979845607;0.0704086656819;0.320836192964;0.413612547527;0.370525343134
3;0.17287986074;0.226219496045;0.101427868045;0.423755406504;0.51909442554;0.472481341563
2;0.248752766683;0.321346419631;0.104874446086;0.585073612369;0.670248380869;0.619227956846
1;0.339323063515;0.409225155733;0.139094042344;0.773080554705;0.857776523349;0.837551616402


==> figs/complex/complex-val-letterAB-full.csv <==
depth;gibbs;disagree;test;p0;p1;p2;psing
8;0.0351973901225;0.0490400692605;0.0141388174807;0.144030899018;0.246576779113;0.186139307459;0.0350131151895
7;0.0352254282923;0.0490044935406;0.0167095115681;0.144107723644;0.246748594658;0.186460276819;0.0350131151895
6;0.0355090104289;0.0491271081422;0.0167095115681;0.144884214124;0.24802288142;0.187966601055;0.0350131151895
5;0.036340525732;0.0494634317965;0.0167095115681;0.147155601679;0.251765751998;0.193795215206;0.0350131151895
4;0.0396832547085;0.0514260887957;0.0192802056555;0.15620950503;0.266005876964;0.211087671762;0.0485585069857
3;0.0454899303758;0.0570300019439;0.0205655526992;0.17167585792;0.287882957257;0.234510064942;0.060740402103
2;0.0619635729086;0.0689715979219;0.0282776349614;0.214156864029;0.349453881913;0.30343243406;0.0831323121504
1;0.0979535143091;0.0616138943634;0.0796915167095;0.302307228327;0.49456599704;0.49116447226;0.168566371009


==> figs/complex/complex-val-letterAB.csv <==
depth;gibbs;disagree;test;p0;p1;p2;psing
16;0.06100623887;0.0920233974157;0.0154241645244;0.211734682707;0.32185856774;0.223633918237;0.0442487759363
15;0.06100623887;0.0920138389674;0.0154241645244;0.211734682707;0.321869002908;0.223713074444;0.0442487759363
14;0.0610611839249;0.0921144555717;0.0167095115681;0.211873837274;0.322002678253;0.223783568296;0.0442487759363
13;0.0611727209426;0.0920971322496;0.0167095115681;0.212156266026;0.322515749966;0.224403509437;0.0442487759363
12;0.0613756641292;0.0923964020174;0.0179948586118;0.212669973108;0.323087738164;0.22498194387;0.0442487759363
11;0.0615783866533;0.0926112386617;0.0167095115681;0.213182895669;0.323750219276;0.226040816113;0.0442487759363
10;0.0613035259365;0.0918391426265;0.0192802056555;0.21248739675;0.32337590891;0.227248577996;0.0485585069857
9;0.0626196965477;0.0932446668744;0.0231362467866;0.215814065975;0.327654746203;0.231714743575;0.0527266400679
8;0.0639943588722;0.0942322655329;0.0295629820051;0.219278691506;0.332615795366;0.237665092541;0.0485585069857
7;0.0684422705749;0.0994576136328;0.0321336760925;0.230423195804;0.346267501802;0.249913966226;0.060740402103
6;0.0739896876373;0.102425745433;0.0488431876607;0.244192154602;0.366708829697;0.277683088363;0.0758774128331
5;0.0855370862404;0.1163148571;0.0552699228792;0.272446899988;0.3997481063;0.306613813458;0.0902302824679
4;0.10578691291;0.144992103456;0.0578406169666;0.32090860617;0.449790802444;0.343633819142;0.0937285920499
3;0.144779912344;0.196931627441;0.0706940874036;0.411343188936;0.540981945115;0.421088320605;0.114150369024
2;0.188038912369;0.254614024797;0.0809768637532;0.508496302611;0.632672875349;0.501449417403;0.133826280895
1;0.281048733208;0.365544105119;0.115681233933;0.709712591241;0.817890079614;0.690264885415;0.165465371509


==> figs/complex/complex-val-mushroom-full.csv <==
depth;gibbs;disagree;test;p0;p1;p2;psing
9;0.00173667641631;0.000493958984678;0.000984736582964;0.0133858928015;0.0279203978582;0.0373765195192;0.00823407053502
8;0.00174276861719;0.000504252934557;0.000984736582964;0.0134080150761;0.0279647933401;0.0373792442029;0.00823407053502
7;0.00185662902269;0.000691640386088;0.000984736582964;0.0138186043712;0.0287866002734;0.0374806698537;0.00823407053502
6;0.00257860673175;0.00171961322739;0.000984736582964;0.0163175964287;0.0336262140393;0.0383755755487;0.00823407053502
5;0.00479628921725;0.0037767318658;0.00615460364353;0.0233161579446;0.0464636036046;0.0456097556105;0.0108331785793
4;0.00740627928655;0.00443864409824;0.00689315608075;0.0308807145032;0.0609046098709;0.0603618736237;0.013218238936
3;0.0134033882068;0.00210589924089;0.0152634170359;0.0470135177086;0.0936800627731;0.103632760193;0.0278032532251
2;0.0147248059456;0.0;0.0152634170359;0.0504291260877;0.100530710311;0.116913793486;0.0278032532251
1;0.0454920853064;0.0;0.0489906450025;0.124403527516;0.236364557381;0.261411661223;0.0676318629475


==> figs/complex/complex-val-mushroom.csv <==
depth;gibbs;disagree;test;p0;p1;p2;psing
22;0.0053477339159;0.00814604003364;0.000984736582964;0.0249589561562;0.0457271437659;0.0351139194228;0.00823407053502
21;0.0053477339159;0.00814604003364;0.000984736582964;0.0249589561562;0.0457271437659;0.0351139194228;0.00823407053502
20;0.00534775420502;0.00814530796512;0.000984736582964;0.024959016081;0.0457280423621;0.035117175201;0.00823407053502
19;0.00535127353194;0.00815143918159;0.000984736582964;0.0249694100311;0.0457421698601;0.0351117721448;0.00823407053502
18;0.00536247319415;0.00817314061787;0.000984736582964;0.0250024797807;0.0457847662888;0.0351056034794;0.00823407053502
17;0.00539512696983;0.00823850700031;0.000984736582964;0.0250988354603;0.0459064604849;0.0351535255452;0.00823407053502
16;0.00544941956557;0.00832104257468;0.000984736582964;0.0252588390085;0.0461359930054;0.0352853899173;0.00823407053502
15;0.00562703186369;0.00869419015183;0.000984736582964;0.0257805291657;0.0467687763091;0.0351663693574;0.00823407053502
14;0.00613987315323;0.00966341628523;0.000984736582964;0.0272727885125;0.0486553018262;0.0354359927435;0.00823407053502
13;0.00708231732518;0.011465038688;0.000984736582964;0.0299671244802;0.0519062612684;0.0361211185935;0.00823407053502
12;0.00870025430759;0.0144382850066;0.000984736582964;0.0344755768866;0.0571750922154;0.0371040835975;0.00823407053502
11;0.0113916307299;0.0192069017245;0.000984736582964;0.0417334293879;0.0652678821407;0.0400542215701;0.00823407053502
10;0.0159238610848;0.0271672721683;0.000984736582964;0.053497716988;0.0773393889553;0.0447928591638;0.00823407053502
9;0.0227781744859;0.0383268446053;0.000984736582964;0.070608812627;0.0944985737914;0.0543991293274;0.00823407053502
8;0.0331976976526;0.0536520191885;0.000984736582964;0.0956875309849;0.120012555757;0.0726101541937;0.00823407053502
7;0.0471458035694;0.072300703528;0.000984736582964;0.128214255172;0.153844608149;0.100541990807;0.00823407053502
6;0.0659409682715;0.0959328055475;0.0118168389956;0.170900534736;0.198375473315;0.139807739774;0.0218267206322
5;0.0920505261069;0.125209565634;0.0425898572132;0.22884508692;0.262048337213;0.19907110993;0.0624216386134
4;0.131701176842;0.175203449098;0.0745937961595;0.31495734689;0.343755325871;0.272437600848;0.102048189898
3;0.180585588591;0.23221672275;0.101427868045;0.419105120967;0.446089981064;0.368332340364;0.129482215405
2;0.249745226523;0.321127034921;0.111521418021;0.563906263345;0.567708154434;0.480960283489;0.141400294574
1;0.341679465056;0.40960088713;0.145987198424;0.753117791452;0.773304836993;0.691879246643;0.176197169893


==> figs/complex/erf-complex-noval-letterAB-full.csv <==
depth;gibbs;disagree;test;p0;p1;p2
11;0.0202921550565;0.0336314094317;0.00514138817481;0.13202949438;0.256959019683;0.394564398807
10;0.0202742404789;0.0335820722244;0.00514138817481;0.131970184702;0.256863766196;0.394780472919
9;0.0203612436883;0.0336549263725;0.00514138817481;0.132258124924;0.257356563438;0.395261421765
8;0.0204751806263;0.0337064342486;0.00514138817481;0.132634821119;0.258008971593;0.396358445794
7;0.0220558734376;0.035927662228;0.00514138817481;0.1378178779;0.266656717414;0.401395459062
6;0.0234302692684;0.037221786332;0.00514138817481;0.142263398076;0.274128934745;0.409072851171
5;0.0301736374156;0.0450246011294;0.00514138817481;0.163389168841;0.308475493883;0.436909106409
4;0.0399611376081;0.0540076433931;0.00899742930591;0.192522894298;0.354357515283;0.480330005929
3;0.0503090846925;0.0587558269394;0.0539845758355;0.221939058194;0.40014281173;0.533878657848
2;0.0773986375071;0.0830727171799;0.0642673521851;0.294604786495;0.501313972269;0.623378016677
1;0.124511234363;0.154586383515;0.0681233933162;0.412164926685;0.631170823964;0.705281444912


==> figs/complex/erf-complex-noval-letterAB.csv <==
depth;gibbs;disagree;test;p0;p1;p2
27;0.0573945451381;0.0892432381285;0.00771208226221;0.241465879295;0.418507812216;0.490299707093
26;0.0574295715152;0.0892732063738;0.00771208226221;0.241561351054;0.418643537781;0.490464702292
25;0.0575169841027;0.0894124142829;0.00771208226221;0.241799569713;0.418951637582;0.490605974779
24;0.0575590895047;0.0893161646525;0.00771208226221;0.24191429451;0.419177220744;0.491235718875
23;0.0576320678037;0.089500464102;0.00771208226221;0.242113105404;0.419402016975;0.491067767727
22;0.0574374353894;0.0893243509531;0.00642673521851;0.24158278435;0.418652994084;0.490267225656
21;0.0575671728396;0.0896740685838;0.00771208226221;0.241936317597;0.419042308113;0.490124294153
20;0.0579342115938;0.0900430053451;0.00642673521851;0.242935769863;0.420435197605;0.491296616813
19;0.0586208099668;0.0908080061903;0.00642673521851;0.244802539494;0.42299570752;0.494201212642
18;0.059285233505;0.0922710589178;0.00899742930591;0.246605531224;0.425115754801;0.494245353639
17;0.0599676102554;0.093207673765;0.00771208226221;0.248453726166;0.427550822645;0.496137152608
16;0.0630479551383;0.0977300260786;0.0102827763496;0.256753858834;0.438247327102;0.502926764681
15;0.0641390695198;0.099009236413;0.0102827763496;0.259677669584;0.44213691139;0.506563244752
14;0.0679442319748;0.104789004462;0.012853470437;0.269811346977;0.454824989871;0.514391613446
13;0.073878315785;0.114822826131;0.0154241645244;0.285433268616;0.473419909687;0.523708444024
12;0.0782264490876;0.121188145395;0.0205655526992;0.296751737423;0.487081567204;0.53432508878
11;0.086586271713;0.133486156353;0.025706940874;0.318239388552;0.512327448443;0.551901988898
10;0.0971000489388;0.144429021996;0.0424164524422;0.344811395507;0.544867538584;0.587010908141
9;0.110641909316;0.16785878821;0.0462724935733;0.378399550846;0.579473426554;0.604773078019
8;0.136920209321;0.207160263332;0.0539845758355;0.441904206978;0.643837227677;0.655539472591
7;0.155846221241;0.229611967403;0.060411311054;0.486520157918;0.689126179656;0.703120900646
6;0.179704550331;0.256917940384;0.0694087403599;0.541664461276;0.742202556421;0.760410564051
5;0.21114857179;0.300823311462;0.0681233933162;0.61276341094;0.801937497408;0.817642728429
4;0.244804805234;0.337723916258;0.0694087403599;0.687184404822;0.862071628657;0.885864801845
3;0.286934895588;0.379301381708;0.0719794344473;0.778262073457;0.925610188171;0.957916528866
2;0.340166730445;0.410704816559;0.0899742930591;0.890491911121;0.982416687045;1.0
1;0.398712570084;0.376019516761;0.542416452442;1.01070257822;1.0;1.0


==> figs/complex/erf-complex-noval-mushroom-full.csv <==
depth;gibbs;disagree;test;p0;p1;p2
12;0.000238018032771;0.000443294564464;0.0;0.0115249370264;0.024889968633;0.0769593240417
11;0.000240054692648;0.000447397706392;0.0;0.0115384089843;0.0249171646607;0.0769596990819
10;0.000240038496546;0.000446939335666;0.0;0.0115383019571;0.0249169486036;0.0769646346836
9;0.000277590461034;0.000521540518049;0.0;0.0117821679512;0.0254092391137;0.0769844456505
8;0.000437459737053;0.000830978449157;0.0;0.0127458125825;0.0273540778463;0.0771387868238
7;0.00104803554502;0.00199900310887;0.0;0.0158518325509;0.0336097568123;0.0778591855967
6;0.00357790967539;0.00665594487341;0.0;0.0258103113735;0.0529877278448;0.0820425560057
5;0.00954099475339;0.0165834457416;0.0;0.0447350481928;0.085137936735;0.0963692302688
4;0.0250414456149;0.0362836389935;0.00689315608075;0.0868842020109;0.148707219672;0.149356030729
3;0.0476395469618;0.0535926701056;0.0263417035943;0.142777640206;0.234229337759;0.243677047628
2;0.0739390725045;0.0677032540291;0.0785327424914;0.204487531015;0.328223496356;0.349164751987
1;0.191329193046;0.203049164079;0.111029049729;0.463377839401;0.606645449482;0.603929224683


==> figs/complex/erf-complex-noval-mushroom.csv <==
depth;gibbs;disagree;test;p0;p1;p2
28;0.00212480593699;0.00398892429486;0.0;0.0204160357494;0.0426923974271;0.0797058530752
27;0.00212614372963;0.00399149411606;0.0;0.0204213116192;0.0427027348846;0.0797060614013
26;0.00213015710756;0.00399944861202;0.0;0.0204371348175;0.0427337160563;0.079707693144
25;0.00213214254766;0.00400337670549;0.0;0.0204449601983;0.0427490366409;0.0797097979969
24;0.00213428261589;0.00400799818417;0.0;0.0204533932205;0.0427655144472;0.0797054544227
23;0.00214219197893;0.00402307167166;0.0;0.0204845441439;0.0428265318094;0.0797167179453
22;0.00214566765214;0.00402818083788;0.0;0.0204982249809;0.042853447495;0.0797256329076
21;0.00217238527001;0.00408202795123;0.0;0.0206032271073;0.0430587243654;0.0797270105728
20;0.00221467293037;0.00416206999599;0.0;0.0207688400642;0.0433825123615;0.0797850801988
19;0.00232200154887;0.0043768951106;0.0;0.0211860939558;0.0441948266158;0.0798048890756
18;0.00250482409967;0.00472972168428;0.0;0.0218873029969;0.0455532458412;0.0799646801674
17;0.0028153260553;0.00533802262848;0.0;0.0230535625809;0.0477877810844;0.0801144874255
16;0.00343008580664;0.00652320950653;0.0;0.0252862904372;0.0519810243301;0.0805765540711
15;0.00469022718776;0.00891440132757;0.0;0.0296275390996;0.0598091370023;0.0818712908667
14;0.00640445540615;0.012159031226;0.0;0.0351890646203;0.0692316322663;0.0836383653492
13;0.00977355648565;0.0183011275724;0.0;0.0454196611155;0.0852370814551;0.0883823470343
12;0.0141038362716;0.026003272074;0.0;0.0577657052125;0.10283878693;0.0949747525341
11;0.0218920110088;0.0393252332586;0.0;0.0787108312259;0.130067235535;0.108266537403
10;0.0313307027184;0.0547712291574;0.0;0.102853833573;0.159017812649;0.125342283572
9;0.0467939758973;0.0780126105411;0.0;0.140747271193;0.20265066741;0.158243106179
8;0.064751398152;0.1033270351;0.000738552437223;0.183202775439;0.249810131685;0.19766579765
7;0.0933903340047;0.144061064616;0.00590841949778;0.248836541292;0.317115526538;0.25295353575
6;0.129288145048;0.190410506112;0.0339734121123;0.328834839839;0.399771991001;0.330495705603
5;0.168322410291;0.236428863194;0.0888724766125;0.413921964615;0.489013520362;0.421192762157
4;0.216572988421;0.294843853138;0.105612998523;0.517156530276;0.590441140028;0.522700808957
3;0.267140066557;0.348008657017;0.111275233875;0.623595097101;0.700585037145;0.644813167569
2;0.331245319393;0.41035011073;0.112259970458;0.756479069384;0.834689857421;0.802579056192
1;0.398156066522;0.414563893702;0.407434761201;0.893120981837;0.969082492784;0.983386390434


==> figs/complex/erf-complex-val-letterAB-full.csv <==
depth;gibbs;disagree;test;p0;p1;p2;psing
11;0.033545465947;0.0527256032813;0.00514138817481;0.139487694381;0.234778142851;0.162528856696;0.0158881910793
10;0.0335641396388;0.0527394454548;0.00514138817481;0.139539242028;0.23485768784;0.162654520105;0.0158881910793
9;0.0335360067151;0.0526495458182;0.00514138817481;0.139461581019;0.234806924887;0.162742498119;0.0158881910793
8;0.0333952392039;0.0524912483652;0.00514138817481;0.139072839818;0.234260799786;0.162236542051;0.0158881910793
7;0.0341280587286;0.0533998091674;0.00514138817481;0.141093827758;0.237011293616;0.164241918144;0.0158881910793
6;0.035500772989;0.0542594315615;0.00642673521851;0.144861672197;0.242957342627;0.173519156124;0.0241043803237
5;0.0398717196897;0.0580361175227;0.012853470437;0.156716482292;0.260447283385;0.192473799295;0.0397561016864
4;0.0470769374586;0.0612912499106;0.0334190231362;0.175851752601;0.291055482463;0.23325917566;0.064619978767
3;0.0587915556538;0.0663860140771;0.0591259640103;0.206111588874;0.338295900654;0.292814318694;0.104050182851
2;0.0826099653438;0.0881451561108;0.0655526992288;0.265332464012;0.415973699161;0.368157334195;0.107439410061
1;0.12543067246;0.152727142829;0.0655526992288;0.366873032508;0.515580038253;0.431449678649;0.107439410061


==> figs/complex/erf-complex-val-letterAB.csv <==
depth;gibbs;disagree;test;p0;p1;p2;psing
26;0.0822691031193;0.124727091287;0.0269922879177;0.264501976971;0.377033463554;0.258167784569;0.0485585069857
25;0.0823254940968;0.124755800665;0.0269922879177;0.264639399155;0.377237670807;0.258475921321;0.0485585069857
24;0.082334892593;0.124846968978;0.0269922879177;0.264662301713;0.377173984904;0.258254379568;0.0485585069857
23;0.0824006820667;0.124794790273;0.0269922879177;0.264822610519;0.377509072132;0.258645642079;0.0485585069857
22;0.0823818850742;0.124779868874;0.0269922879177;0.264776809629;0.377447079707;0.258641763807;0.0485585069857
21;0.0822501658995;0.124714915827;0.0269922879177;0.264455825221;0.376967743387;0.25831771248;0.0527266400679
20;0.0824271674075;0.12500332225;0.0269922879177;0.264887142691;0.377384322078;0.25813353598;0.0567807646744
19;0.0826174805183;0.125174920257;0.0269922879177;0.265350769404;0.377988555999;0.25909126223;0.0567807646744
18;0.0828440299221;0.125480654257;0.0269922879177;0.265902499269;0.378592529888;0.259194431827;0.0527266400679
17;0.0827320716356;0.125279351538;0.025706940874;0.265629863751;0.378350917375;0.25921900632;0.0527266400679
16;0.0836843018897;0.126746633247;0.0269922879177;0.267947234695;0.380678415577;0.261688504094;0.064619978767
15;0.0844167578285;0.127568533288;0.0295629820051;0.269727532311;0.382809305159;0.263800019429;0.0567807646744
14;0.0858758300379;0.129961170488;0.0308483290488;0.273268263192;0.386181785019;0.266840251752;0.0684305205154
13;0.0890151888753;0.134826668485;0.0308483290488;0.280861645103;0.393681976939;0.271552517622;0.0721806832498
12;0.0901185848674;0.135500296185;0.0308483290488;0.283522661347;0.397472835337;0.27331442038;0.0758774128331
11;0.0969884058333;0.146783788721;0.0334190231362;0.300003424609;0.412754061071;0.28334263216;0.0831323121504
10;0.10854195415;0.163767158116;0.0449871465296;0.327411445307;0.439805243898;0.30398906413;0.0902302824679
9;0.121494993471;0.183032606338;0.0501285347044;0.357735228122;0.468683324178;0.321337898322;0.0902302824679
8;0.137524216421;0.206913979471;0.0616966580977;0.394751607001;0.502884864446;0.347686575743;0.100636480433
7;0.160663850138;0.240104837836;0.0616966580977;0.44734698939;0.551338697912;0.384374674507;0.104050182851
6;0.180560225147;0.267768777341;0.0616966580977;0.491894667559;0.592108995641;0.420187300649;0.107439410061
5;0.211499184648;0.302582352094;0.0719794344473;0.560118507385;0.661879940654;0.490972358322;0.114150369024
4;0.247447136853;0.339722424451;0.0758354755784;0.638025592611;0.741501181611;0.583460270238;0.117474690038
3;0.298906956744;0.391572445696;0.073264781491;0.747412266705;0.846302747199;0.70836358486;0.117474690038
2;0.335041710498;0.420156813779;0.0822622107969;0.822918211902;0.914873244419;0.813301955227;0.127336050417
1;0.407360391706;0.431837905149;0.471722365039;0.97119812316;0.998661985077;0.992080844995;0.490152479194


==> figs/complex/erf-complex-val-mushroom-full.csv <==
depth;gibbs;disagree;test;p0;p1;p2;psing
10;0.00192759143097;0.00166891780892;0.000984736582964;0.0140718787684;0.0291410247395;0.0335815319945;0.00823407053502
9;0.00194666880533;0.00170789705367;0.000984736582964;0.0141396422295;0.0292651525748;0.0335870640087;0.00823407053502
8;0.00212657377443;0.00206387867035;0.000984736582964;0.0147722901986;0.0304069470394;0.0336346743536;0.00823407053502
7;0.00274455186122;0.00326844680416;0.000984736582964;0.0168713456325;0.0339703108892;0.0338350529321;0.00823407053502
6;0.00488897357539;0.00718453690374;0.000984736582964;0.0235943277189;0.0440139637719;0.0354401812412;0.00823407053502
5;0.0112259462268;0.0178546330772;0.000984736582964;0.0412936497338;0.0662096883621;0.0436765769082;0.00823407053502
4;0.0260474728769;0.0360925725214;0.00837026095519;0.0785749459994;0.113408969171;0.0810504419712;0.0204564587377
3;0.0481294220372;0.0561570202059;0.0268340718858;0.130475922374;0.183262973979;0.147980511661;0.0476707721188
2;0.0744700262075;0.073160072985;0.0659773510586;0.189971333147;0.269081815253;0.234622034513;0.0953759199435
1;0.198133965905;0.205790803373;0.112752338749;0.456090885601;0.551729298974;0.503236470671;0.139779818939


==> figs/complex/erf-complex-val-mushroom.csv <==
depth;gibbs;disagree;test;p0;p1;p2;psing
23;0.00692043006385;0.0113582177862;0.000984736582964;0.0295083141036;0.0511236232885;0.0350269999931;0.00823407053502
22;0.00692333612696;0.0113657631923;0.000984736582964;0.029516564116;0.0511310139916;0.0350271365394;0.00823407053502
21;0.00693530257787;0.0113830995873;0.000984736582964;0.0295505302472;0.0511777592873;0.0350557222575;0.00823407053502
20;0.00699480192177;0.0114964823291;0.000984736582964;0.0297192879669;0.0513773603398;0.0350681428116;0.00823407053502
19;0.00698396294131;0.0114875122528;0.000984736582964;0.0296885612243;0.0513271248103;0.0351006242082;0.00823407053502
18;0.00711020676034;0.0117085128318;0.000984736582964;0.0300460104215;0.0517716145616;0.0352666591274;0.00823407053502
17;0.00738029465922;0.0122525565007;0.000984736582964;0.0308076540378;0.0526248827997;0.0352338587563;0.00823407053502
16;0.0077859285596;0.013032222194;0.000984736582964;0.0319440334764;0.0539218008727;0.0354405986724;0.00823407053502
15;0.00858894654978;0.0145609213736;0.000984736582964;0.0341694542084;0.0564134802199;0.0359926218776;0.00823407053502
14;0.00993753067311;0.0170328166836;0.000984736582964;0.0378442090727;0.0604834927835;0.0370390686291;0.00823407053502
13;0.012367059131;0.0214496066607;0.000984736582964;0.044306718256;0.0672844802047;0.0387162805853;0.00823407053502
12;0.0167655093994;0.0295478235594;0.000984736582964;0.055635963082;0.0780984324511;0.0420762163474;0.00823407053502
11;0.0233365364997;0.0408748410384;0.000984736582964;0.07197685405;0.0932996353645;0.0493373899087;0.00823407053502
10;0.0336139883258;0.0579225239986;0.000984736582964;0.0966729358482;0.115129169432;0.0614921639826;0.00823407053502
9;0.0466842228852;0.0775628497331;0.000984736582964;0.127151676339;0.143076320072;0.0821037061717;0.00823407053502
8;0.0651008319107;0.103435408217;0.00172328902019;0.169013208485;0.181969681734;0.114056031977;0.00823407053502
7;0.0930116113878;0.142361518562;0.00640078778927;0.230955717845;0.236484748401;0.159321233877;0.0183624066512
6;0.129374799875;0.189705812814;0.0366814377154;0.309952239504;0.307838269406;0.224357813786;0.0612575490256
5;0.169838428077;0.240013057664;0.0834564254062;0.396358724562;0.386565237391;0.298986450922;0.113636444266
4;0.216709435467;0.291908118234;0.105366814377;0.49505007806;0.485591426423;0.396834418958;0.134909632782
3;0.26756996486;0.350350629673;0.110782865583;0.600851575341;0.584280472483;0.495004675236;0.139779818939
2;0.330811164296;0.407346025924;0.111275233875;0.730912514558;0.734530142738;0.649442559195;0.141940136748
1;0.404836902787;0.427626960721;0.375923190547;0.881389217623;0.94133810785;0.909798402333;0.418512368341

